Decentralization of Multiagent Policies by Learning What to Communicate

Effective communication is required for teams of robots to solve sophisticated collaborative tasks. In practice it is typical for both the encoding and semantics of communication to be manually defined by an expert; this is true regardless of whether the behaviors themselves are bespoke, optimization based, or learned. We present an agent architecture and training methodology using neural networks to learn task-oriented communication semantics based on the example of a communication-unaware expert policy. A perimeter defense game illustrates the system's ability to handle dynamically changing numbers of agents and its graceful degradation in performance as communication constraints are tightened or the expert's observability assumptions are broken.

==> figures/action_regions.txt <==
full_wedge_1_comm_size_1024_2048_5333

a = np.array([4.2, 5.5, 2.4, 6.1])
defenders = np.stack((np.cos(a),
                      np.sin(a)), axis=1)
attackers = np.array(  [[-1.3,  1.3],
                        [-3.4, -1.2],
                        [-2.8,  0.9],
                        [-1.2, -0.3]])


==> figures/sim_path.pdf.txt <==
GAME 0

defenders
[0.8 1.4]

attackers
[[ 2.5  2.3]
 [-2.   0.2]]

Expert captures: 2.0
Trained captures: 2.0


GAME 1

defenders
[3.6 5.2 1.5]

attackers
[[-0.4 -3. ]
 [-2.6  2.4]
 [ 2.4 -0.8]]

Expert captures: 3.0
Trained captures: 3.0


GAME 2

defenders
[2.7 0.2 0.8 4.9 4.3 4.7 5.8]

attackers
[[-1.8  0.2]
 [-2.2  1.8]
 [ 1.7  0.6]
 [-1.8  2.9]
 [ 2.   2.3]
 [-1.9 -1.3]
 [ 2.  -0.5]]

Expert captures: 6.0
Trained captures: 6.0


GAME 3

defenders
[6.2 5.8 2.8 0.7 4.7 1.  5.4 5.7 4.8 4.2 0.  1.6 4.1 1.5 2.9]

attackers
[[ 1.2 -2.9]
 [ 0.4  2.7]
 [ 1.4  2.3]
 [-2.8 -1.1]
 [-2.4  2. ]
 [ 2.8 -0.4]
 [-1.1  0.9]
 [-2.7 -2.9]
 [ 1.3 -2.1]
 [-2.7 -0.9]
 [ 1.1  1.1]
 [-2.6 -0.2]
 [-2.2 -3. ]
 [-1.2 -0.9]
 [-0.7 -2. ]]

Expert captures: 14.0
Trained captures: 12.0




==> instructions/README_IEEEtran.txt <==

August 26, 2015


IEEEtran.bst is the official BibTeX style for authors of the Institute of
Electrical and Electronics Engineers (IEEE) Transactions journals and
conferences.

It also may have applications for other academic work such as theses and
technical reports. The alphanumeric and natbib variants extend the
applicability of the IEEEtran bibstyle family to the natural sciences
and beyond.

The IEEEtran bibstyle is a very comprehensive BibTeX style which provides
many features beyond the standard BibTeX styles, including full support
for references of online documents, patents, periodicals and standards.
See the provided user manual for detailed usage information.

The latest version of the IEEEtran BibTeX style can be found at CTAN:

http://www.ctan.org/pkg/ieeetran

as well as within IEEE's site:

http://www.ieee.org/

Note that the packages at IEEE's site do not contain the natbib and
alphanumeric variants (e.g., IEEEtranN.bst, etc.) as these are not used
for IEEE related work. These files can be obtained on CTAN.

For helpful tips, answers to frequently asked questions, and other support,
visit the IEEEtran home page at my website:

http://www.michaelshell.org/tex/ieeetran/


Enjoy!

Michael Shell
http://www.michaelshell.org/

*******
Version 1.14 (2015/08/26) changes:

  1. Added the CTLuse_url field to the IEEEtranBSTCTL control entry type
     to allow user control of the display of URLs.
     Thanks to Pablo Chacin, Bogdan Roman and Richard Kolacinski for
     suggesting this feature.

  2. Added functions bbl.a, bbl.an, bbl.and, bbl.etal and bbl.the
     as needed to better support other languages.
     Thanks to Karsten Hinz for suggesting this change.

  3. Added mention, and an example, of reports about standards to the
     documentation.
     Thanks to Guido R. Hiertz for providing information on this topic.

  4. Fixed missed comma in the BSTcontrol example in the documentation.
     Thanks to Oscar Gustafsson for reporting this problem.

  5. Corrected IEEE_J_MTT journal name string in IEEEabrv.bib.
     Thanks to Nicol�s Barabino, Chuanren Wu and Santiago Cogollos Borras
     for suggesting this change.

  6. Corrected IEEE_J_STARS journal name string in IEEEabrv.bib.
     Thanks to Yannick Berker for suggesting this change.

  7. Revised/enabled abbreviations for IEEE_J_DSC, IEEE_J_LT, IEEE_J_NSM, 
     IEEE_J_SC, IEEE_J_DSC and full and abbreviations for IEEE_M_C
     and IEEE_M_WC journal name strings in IEEEfull.bib and IEEEabrv.bib.

  8. Added new journal name strings to IEEEfull.bib and IEEEabrv.bib.
     Thanks to Uwe Siart and Mona Mittra for helping with obtaining the
     correct definitions. See changelog.txt for the complete list.


********************************** Files **********************************

README                 - This file.

changelog.txt          - The revision history.

IEEEtran_bst_HOWTO.pdf - The user manual.

IEEEtran.bst           - The standard IEEEtran BibTeX style file. For use
                         with IEEE work.

IEEEtranS.bst          - A version of IEEEtran.bst that sorts the entries.
                         Some IEEE conferences/publications may use/allow
                         sorted bibliographies.

IEEEtranSA.bst         - Like IEEEtranS.bst, but with alphanumeric citation
                         tags like alpha.bst. Not for normal IEEE use.

IEEEtranN.bst          - Like IEEEtran.bst, but based on plainnat.bst and
                         is compatible with Patrick W. Daly's natbib
                         package. Not for normal IEEE use.

IEEEtranSN.bst         - Sorting version of IEEEtranN.bst. Not for normal
                         IEEE use

IEEEexample.bib        - An example BibTeX database that contains the
                         references shown in the user manual.

IEEEabrv.bib           - String definitions for the abbreviated names of
                         IEEE journals. (For use with IEEE work.)
                         
IEEEfull.bib           - String definitions for the full names of IEEE
                         journals. (Do not use for IEEE work.)

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall the IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtran_bst_HOWTO.pdf, IEEEtran.bst, IEEEtranS.bst,
                   IEEEtranSA.bst, IEEEtranN.bst, IEEEtranSN.bst,
                   IEEEexample.bib, IEEEabrv.bib, IEEEfull.bib

***************************************************************************


==> outline.txt <==
Key Ideas:

-- variable number of agents
    -- how do metaparameter choices like convolution kernel width/dept affect capacity for number of agents?
-- problem domain equivariants/invariants explicitly encoded in architecture
-- universality of architecture
-- learning efficient communication
    -- hallmarks of efficient communication?
        -- does not replicate shared knowledge
        -- is context sensitive
    -- measurement and minimization of message width?
-- distributed decision process (as opposed to replicated decision process)
-- utility of having a model decision process and iid sampling
-- learn robustness (to comm loss) not present in teaching model
-- interpretation of messages?

Lingering Questions:
-- Does an agent know how many defenders there are when calculating comms?
-- Is it important an agent to know the number of defenders when calculating comms?
-- What if this information turns out to be wrong?
    -- Maximum matching would perform very badly if it assumed a defender that didn't exist.
-- If two defenders are at the same location, how is this disambiguated?

Figures:

-- game explanation (possibly double-duty with simulation result)
-- simulation result, 2D plot with trails
-- simulation result, azimuthal strip chart
-- network architecture
-- cartoon emphasizing private observations and message passing

Experiments / Performance Quantification:

-- percent matching actions vs MM on iid state samples?
-- percent simulation success vs MM?
-- learning rate / sample efficiency?
-- size of individual "agent" vs "collective" network
    -- (sad if agent is no smaller than the network needed for full "team" decision)
-- confirm various invariants?

-- variation with number of agents?
-- variation with width of communications?
-- variation with metaparameters?
    -- convolutional kernel?
    -- permutation invariant parameters?

-- variation with lossy comms?

Different observability models:

-- Full Team Observability
    -- all attackers xy, self xy
    -- all attackers xy, but in local coordinates
    -- all attackers polar radius and angle, but in local coordinates
    -- all attackers polar angle only, in local coordinates
    -- two team observability
-- Partial Observability (may not be able to match optimal actions)
    -- apply pie wedge constraint to any attacker observations
-- Redundant Observability
    -- close proximity defenders
-- Comments
    -- Without observations of (some) other defenders, one can _never_ know what to do before receiving comms.
    -- Using local coordinates feints in the direction of a data association problem, but the network can learn to avoid it.  With complete xy or polar coordinates of attackers a scalar "self angle" is sufficient, but it's calculation is less trivial.
    -- With polar angle measurements only, team must learn to triangulate.  Not obvious to me how a scalar value comm could be sufficient.
    -- When training with partial observability, learned f(x) may no longer appear to be single-valued.

Future work:
-- Maximum matching variant with partial observability.  Prioritize capture of known attackers, but also encode ability of defenders to cover unseen space.

